Time-harmonic wave propagation in junctions of two periodic half-spaces

We are interested in the Helmholtz equation in a junction of two periodic half-spaces. When the overall medium is periodic in the direction of the interface, Fliss and Joly (2019) proposed a method which consists in applying a partial Floquet-Bloch transform along the interface, to obtain a family of waveguide problems parameterized by the Floquet variable. In this paper, we consider two model configurations where the medium is no longer periodic in the direction of the interface. Inspired by the works of G\'erard-Varet and Masmoudi (2011, 2012), and Blanc, Le Bris, and Lions (2015), we use the fact that the overall medium has a so-called quasiperiodic structure, in the sense that it is the restriction of a higher dimensional periodic medium. Accordingly, the Helmholtz equation is lifted onto a higher dimensional problem with coefficients that are periodic along the interface. This periodicity property allows us to adapt the tools previously developed for periodic media. However, the augmented PDE is elliptically degenerate (in the sense of the principal part of its differential operator) and thus more delicate to analyse.

==> figures/error_A_constant_1_1.txt <==
numNodes  errRelL2  errRelSemiH1
10	1.64544e-02	6.46911e-02
20	4.01186e-03	1.64239e-02
30	1.74808e-03	7.23001e-03
40	9.71513e-04	4.03353e-03
50	6.16877e-04	2.56582e-03
60	4.26021e-04	1.77375e-03
70	3.11719e-04	1.29864e-03


==> figures/error_B_rational_1_1.txt <==
numNodes  errRelL2  errRelSemiH1
10	2.62289e-01	2.66942e-01
20	6.98339e-02	7.21540e-02
30	3.12712e-02	3.25560e-02
40	1.83049e-02	1.92074e-02
50	1.27307e-02	1.34044e-02


==> figures/trace_solution_X_0.txt <==
pts	real_sol_per1_G1	imag_sol_per1_G1	real_sol_per32_G1	imag_sol_per32_G1	real_sol_per1_G2	imag_sol_per1_G2
-5.00000e+00	-8.68321e-02	4.23909e-01	-9.47694e-02	4.23109e-01	-6.14605e-02	4.26935e-01
-4.97436e+00	-3.60103e-02	4.33799e-01	-4.65245e-02	4.32366e-01	-1.11931e-02	4.32224e-01
-4.94872e+00	1.74262e-02	4.37343e-01	4.61356e-03	4.35398e-01	4.11024e-02	4.31155e-01
-4.92308e+00	7.26846e-02	4.34271e-01	5.79892e-02	4.31957e-01	9.46656e-02	4.23556e-01
-4.89744e+00	1.28895e-01	4.24421e-01	1.12805e-01	4.21895e-01	1.48670e-01	4.09362e-01
-4.87179e+00	1.85126e-01	4.07745e-01	1.68151e-01	4.05168e-01	2.02235e-01	3.88620e-01
-4.84615e+00	2.40399e-01	3.84320e-01	2.22943e-01	3.81864e-01	2.54445e-01	3.61492e-01
-4.82051e+00	2.93703e-01	3.54355e-01	2.76101e-01	3.52178e-01	3.04354e-01	3.28262e-01
-4.79487e+00	3.44018e-01	3.18189e-01	3.26523e-01	3.16436e-01	3.51009e-01	2.89340e-01
-4.76923e+00	3.90336e-01	2.76296e-01	3.73150e-01	2.75088e-01	3.93469e-01	2.45257e-01
-4.74359e+00	4.31678e-01	2.29283e-01	4.15018e-01	2.28719e-01	4.30821e-01	1.96662e-01
-4.71795e+00	4.67120e-01	1.77886e-01	4.51263e-01	1.78035e-01	4.62199e-01	1.44317e-01
-4.69231e+00	4.95813e-01	1.22960e-01	4.81127e-01	1.23858e-01	4.86803e-01	8.90972e-02
-4.66667e+00	5.17008e-01	6.54725e-02	5.03939e-01	6.71225e-02	5.03926e-01	3.19695e-02
-4.64103e+00	5.30067e-01	6.48659e-03	5.19100e-01	8.85189e-03	5.12980e-01	-2.60150e-02
-4.61538e+00	5.34485e-01	-5.28596e-02	5.26084e-01	-4.98749e-02	5.13513e-01	-8.37401e-02
-4.58974e+00	5.29904e-01	-1.11375e-01	5.24426e-01	-1.07856e-01	5.05243e-01	-1.40044e-01
-4.56410e+00	5.16128e-01	-1.67839e-01	5.13788e-01	-1.63925e-01	4.88076e-01	-1.93744e-01
-4.53846e+00	4.93148e-01	-2.21030e-01	4.93985e-01	-2.16890e-01	4.62111e-01	-2.43671e-01
-4.51282e+00	4.61158e-01	-2.69754e-01	4.65046e-01	-2.65581e-01	4.27638e-01	-2.88695e-01
-4.48718e+00	4.20563e-01	-3.12874e-01	4.27203e-01	-3.08810e-01	3.85143e-01	-3.27756e-01
-4.46154e+00	3.71976e-01	-3.49343e-01	3.81013e-01	-3.45554e-01	3.35309e-01	-3.59891e-01
-4.43590e+00	3.16212e-01	-3.78232e-01	3.27410e-01	-3.74920e-01	2.79001e-01	-3.84267e-01
-4.41026e+00	2.54269e-01	-3.98761e-01	2.67475e-01	-3.96127e-01	2.17249e-01	-4.00199e-01
-4.38462e+00	1.87309e-01	-4.10314e-01	2.02463e-01	-4.08557e-01	1.51229e-01	-4.07169e-01
-4.35897e+00	1.16624e-01	-4.12463e-01	1.33705e-01	-4.11769e-01	8.22369e-02	-4.04849e-01
-4.33333e+00	4.36021e-02	-4.04977e-01	6.26578e-02	-4.05518e-01	1.16528e-02	-3.93118e-01
-4.30769e+00	-3.03061e-02	-3.87831e-01	-9.29584e-03	-3.89758e-01	-5.90879e-02	-3.72067e-01
-4.28205e+00	-1.03604e-01	-3.61201e-01	-8.07626e-02	-3.64644e-01	-1.28522e-01	-3.41979e-01
-4.25641e+00	-1.74772e-01	-3.25465e-01	-1.50359e-01	-3.30529e-01	-1.95183e-01	-3.03326e-01
-4.23077e+00	-2.42296e-01	-2.81190e-01	-2.16697e-01	-2.87952e-01	-2.57630e-01	-2.56759e-01
-4.20513e+00	-3.04688e-01	-2.29129e-01	-2.78371e-01	-2.37639e-01	-3.14476e-01	-2.03091e-01
-4.17949e+00	-3.60519e-01	-1.70205e-01	-3.33960e-01	-1.80482e-01	-3.64407e-01	-1.43285e-01
-4.15385e+00	-4.08446e-01	-1.05504e-01	-3.82055e-01	-1.17531e-01	-4.06210e-01	-7.84442e-02
-4.12821e+00	-4.47239e-01	-3.62530e-02	-4.21302e-01	-4.99781e-02	-4.38793e-01	-9.80052e-03
-4.10256e+00	-4.75810e-01	3.61910e-02	-4.50485e-01	2.08815e-02	-4.61211e-01	6.13062e-02
-4.07692e+00	-4.93233e-01	1.10364e-01	-4.68549e-01	9.35593e-02	-4.72691e-01	1.33449e-01
-4.05128e+00	-4.98775e-01	1.84717e-01	-4.74727e-01	1.66558e-01	-4.72638e-01	2.05128e-01
-4.02564e+00	-4.91911e-01	2.57636e-01	-4.68533e-01	2.38286e-01	-4.60665e-01	2.74793e-01
-4.00000e+00	-4.72346e-01	3.27473e-01	-4.49776e-01	3.07109e-01	-4.36608e-01	3.40875e-01
-3.97436e+00	-4.40028e-01	3.92568e-01	-4.18549e-01	3.71380e-01	-4.00535e-01	4.01807e-01
-3.94872e+00	-3.95168e-01	4.51285e-01	-3.75195e-01	4.29470e-01	-3.52755e-01	4.56051e-01
-3.92308e+00	-3.38243e-01	5.02034e-01	-3.20268e-01	4.79800e-01	-2.93828e-01	5.02127e-01
-3.89744e+00	-2.70006e-01	5.43313e-01	-2.54513e-01	5.20877e-01	-2.24574e-01	5.38646e-01
-3.87179e+00	-1.91486e-01	5.73732e-01	-1.78830e-01	5.51333e-01	-1.46068e-01	5.64337e-01
-3.84615e+00	-1.03988e-01	5.92053e-01	-9.44163e-02	5.69912e-01	-5.96279e-02	5.78081e-01
-3.82051e+00	-9.08003e-03	5.97219e-01	-2.61697e-03	5.75578e-01	3.31832e-02	5.78937e-01
-3.79487e+00	9.14175e-02	5.88391e-01	9.49219e-02	5.67489e-01	1.30576e-01	5.66176e-01
-3.76923e+00	1.95457e-01	5.64976e-01	1.96265e-01	5.45045e-01	2.30562e-01	5.39308e-01
-3.74359e+00	3.00791e-01	5.26660e-01	2.99198e-01	5.07915e-01	3.30986e-01	4.98110e-01
-3.71795e+00	4.05013e-01	4.73427e-01	4.01270e-01	4.56062e-01	4.29553e-01	4.42642e-01
-3.69231e+00	5.05602e-01	4.05589e-01	4.99879e-01	3.89773e-01	5.23877e-01	3.73271e-01
-3.66667e+00	5.99979e-01	3.23797e-01	5.92369e-01	3.09669e-01	6.11538e-01	2.90691e-01
-3.64103e+00	6.85579e-01	2.29053e-01	6.76142e-01	2.16726e-01	6.90142e-01	1.95929e-01
-3.61538e+00	7.59924e-01	1.22706e-01	7.48788e-01	1.12220e-01	7.57386e-01	9.03464e-02
-3.58974e+00	8.20708e-01	6.44722e-03	8.08052e-01	-2.10668e-03	8.11130e-01	-2.43640e-02
-3.56410e+00	8.65868e-01	-1.17717e-01	8.52056e-01	-1.24323e-01	8.49476e-01	-1.46198e-01
-3.53846e+00	8.93658e-01	-2.47509e-01	8.79208e-01	-2.52189e-01	8.70829e-01	-2.72894e-01
-3.51282e+00	9.02704e-01	-3.80430e-01	8.88246e-01	-3.83246e-01	8.73968e-01	-4.01997e-01
-3.48718e+00	8.92059e-01	-5.13828e-01	8.78249e-01	-5.14882e-01	8.58085e-01	-5.30917e-01
-3.46154e+00	8.61246e-01	-6.44969e-01	8.48661e-01	-6.44397e-01	8.22830e-01	-6.56991e-01
-3.43590e+00	8.10286e-01	-7.71114e-01	7.99327e-01	-7.69089e-01	7.68335e-01	-7.77573e-01
-3.41026e+00	7.39699e-01	-8.89599e-01	7.30548e-01	-8.86319e-01	6.95207e-01	-8.90099e-01
-3.38462e+00	6.50495e-01	-9.97908e-01	6.43126e-01	-9.93584e-01	6.04519e-01	-9.92156e-01
-3.35897e+00	5.44153e-01	-1.09374e+00	5.38363e-01	-1.08863e+00	4.97780e-01	-1.08156e+00
-3.33333e+00	4.22586e-01	-1.17504e+00	4.18223e-01	-1.16932e+00	3.76912e-01	-1.15639e+00
-3.30769e+00	2.88087e-01	-1.24010e+00	2.85052e-01	-1.23398e+00	2.44183e-01	-1.21508e+00
-3.28205e+00	1.43253e-01	-1.28753e+00	1.41640e-01	-1.28122e+00	1.02133e-01	-1.25640e+00
-3.25641e+00	-9.09269e-03	-1.31632e+00	-8.94438e-03	-1.30999e+00	-4.64949e-02	-1.27947e+00
-3.23077e+00	-1.65972e-01	-1.32583e+00	-1.63496e-01	-1.31965e+00	-1.98820e-01	-1.28381e+00
-3.20513e+00	-3.24324e-01	-1.31584e+00	-3.18816e-01	-1.30993e+00	-3.51898e-01	-1.26928e+00
-3.17949e+00	-4.81075e-01	-1.28647e+00	-4.71824e-01	-1.28093e+00	-5.02789e-01	-1.23612e+00
-3.15385e+00	-6.33194e-01	-1.23825e+00	-6.19630e-01	-1.23316e+00	-6.48604e-01	-1.18492e+00
-3.12821e+00	-7.77753e-01	-1.17205e+00	-7.59564e-01	-1.16744e+00	-7.86561e-01	-1.11660e+00
-3.10256e+00	-9.11986e-01	-1.08907e+00	-8.89224e-01	-1.08493e+00	-9.14045e-01	-1.03239e+00
-3.07692e+00	-1.03334e+00	-9.90824e-01	-1.00624e+00	-9.87164e-01	-1.02865e+00	-9.33814e-01
-3.05128e+00	-1.13950e+00	-8.79113e-01	-1.10860e+00	-8.75891e-01	-1.12824e+00	-8.22661e-01
-3.02564e+00	-1.22849e+00	-7.55974e-01	-1.19440e+00	-7.53124e-01	-1.21094e+00	-7.00933e-01
-3.00000e+00	-1.29863e+00	-6.23657e-01	-1.26198e+00	-6.21084e-01	-1.27523e+00	-5.70831e-01
-2.97436e+00	-1.34862e+00	-4.84574e-01	-1.30963e+00	-4.82091e-01	-1.31994e+00	-4.34708e-01
-2.94872e+00	-1.37757e+00	-3.41262e-01	-1.33670e+00	-3.38819e-01	-1.34428e+00	-2.95015e-01
-2.92308e+00	-1.38497e+00	-1.96334e-01	-1.34269e+00	-1.93866e-01	-1.34784e+00	-1.54270e-01
-2.89744e+00	-1.37076e+00	-5.24315e-02	-1.32763e+00	-4.98601e-02	-1.33063e+00	-1.50167e-02
-2.87179e+00	-1.33528e+00	8.78264e-02	-1.29203e+00	9.06396e-02	-1.29306e+00	1.20235e-01
-2.84615e+00	-1.27929e+00	2.21889e-01	-1.23694e+00	2.24983e-01	-1.23595e+00	2.49054e-01
-2.82051e+00	-1.20397e+00	3.47325e-01	-1.16376e+00	3.50801e-01	-1.16047e+00	3.69128e-01
-2.79487e+00	-1.11089e+00	4.61869e-01	-1.07420e+00	4.65832e-01	-1.06820e+00	4.78301e-01
-2.76923e+00	-1.00195e+00	5.63468e-01	-9.70170e-01	5.68025e-01	-9.61044e-01	5.74631e-01
-2.74359e+00	-8.79400e-01	6.50320e-01	-8.53753e-01	6.55584e-01	-8.41208e-01	6.56423e-01
-2.71795e+00	-7.45780e-01	7.20921e-01	-7.27142e-01	7.27001e-01	-7.11174e-01	7.22257e-01
-2.69231e+00	-6.03859e-01	7.74089e-01	-5.92679e-01	7.81092e-01	-5.73644e-01	7.71023e-01
-2.66667e+00	-4.56597e-01	8.09001e-01	-4.52879e-01	8.17026e-01	-4.31504e-01	8.01954e-01
-2.64103e+00	-3.07093e-01	8.25210e-01	-3.10469e-01	8.34346e-01	-2.87762e-01	8.14650e-01
-2.61538e+00	-1.58533e-01	8.22657e-01	-1.68334e-01	8.32977e-01	-1.45492e-01	8.09089e-01
-2.58974e+00	-1.41216e-02	8.01681e-01	-2.96949e-02	8.13249e-01	-7.77898e-03	7.85645e-01
-2.56410e+00	1.22987e-01	7.63010e-01	1.02313e-01	7.75877e-01	1.22348e-01	7.45090e-01
-2.53846e+00	2.49783e-01	7.07749e-01	2.24558e-01	7.21954e-01	2.42013e-01	6.88569e-01
-2.51282e+00	3.63485e-01	6.37364e-01	3.34125e-01	6.52922e-01	3.48581e-01	6.17569e-01
-2.48718e+00	4.61630e-01	5.53635e-01	4.28468e-01	5.70543e-01	4.39720e-01	5.33878e-01
-2.46154e+00	5.42134e-01	4.58616e-01	5.05529e-01	4.76846e-01	5.13467e-01	4.39541e-01
-2.43590e+00	6.03353e-01	3.54579e-01	5.63801e-01	3.74081e-01	5.68287e-01	3.36807e-01
-2.41026e+00	6.44129e-01	2.43949e-01	6.02337e-01	2.64650e-01	6.03114e-01	2.28064e-01
-2.38462e+00	6.63816e-01	1.29243e-01	6.20712e-01	1.51051e-01	6.17363e-01	1.15773e-01
-2.35897e+00	6.62270e-01	1.30040e-02	6.18943e-01	3.57647e-02	6.10956e-01	2.42318e-03
-2.33333e+00	6.39826e-01	-1.02261e-01	5.97440e-01	-7.86242e-02	5.84335e-01	-1.09515e-01
-2.30769e+00	5.97278e-01	-2.14138e-01	5.56941e-01	-1.89754e-01	5.38435e-01	-2.17656e-01
-2.28205e+00	5.35862e-01	-3.20351e-01	4.98494e-01	-2.95355e-01	4.74625e-01	-3.19760e-01
-2.25641e+00	4.57219e-01	-4.18800e-01	4.23471e-01	-3.93336e-01	3.94658e-01	-4.13776e-01
-2.23077e+00	3.63351e-01	-5.07602e-01	3.33594e-01	-4.81818e-01	3.00608e-01	-4.97879e-01
-2.20513e+00	2.56564e-01	-5.85116e-01	2.30953e-01	-5.59166e-01	1.94808e-01	-5.70508e-01
-2.17949e+00	1.39399e-01	-6.49965e-01	1.17991e-01	-6.24002e-01	7.97762e-02	-6.30390e-01
-2.15385e+00	1.45606e-02	-7.01054e-01	-2.55317e-03	-6.75230e-01	-4.18470e-02	-6.76535e-01
-2.12821e+00	-1.15156e-01	-7.37582e-01	-1.27751e-01	-7.12043e-01	-1.67359e-01	-7.08248e-01
-2.10256e+00	-2.46933e-01	-7.59045e-01	-2.54675e-01	-7.33932e-01	-2.94060e-01	-7.25138e-01
-2.07692e+00	-3.77995e-01	-7.65232e-01	-3.80351e-01	-7.40661e-01	-4.19316e-01	-7.27108e-01
-2.05128e+00	-5.05674e-01	-7.56219e-01	-5.02185e-01	-7.32310e-01	-5.40614e-01	-7.14337e-01
-2.02564e+00	-6.27460e-01	-7.32351e-01	-6.17853e-01	-7.09221e-01	-6.55610e-01	-6.87258e-01
-2.00000e+00	-7.41047e-01	-6.94222e-01	-7.25369e-01	-6.71989e-01	-7.62160e-01	-6.46554e-01
-1.97436e+00	-8.44366e-01	-6.42653e-01	-8.23064e-01	-6.21440e-01	-8.58363e-01	-5.93122e-01
-1.94872e+00	-9.35618e-01	-5.78658e-01	-9.09514e-01	-5.58598e-01	-9.42588e-01	-5.28033e-01
-1.92308e+00	-1.01328e+00	-5.03417e-01	-9.83465e-01	-4.84648e-01	-1.01348e+00	-4.52507e-01
-1.89744e+00	-1.07614e+00	-4.18244e-01	-1.04377e+00	-4.00906e-01	-1.06994e+00	-3.67888e-01
-1.87179e+00	-1.12324e+00	-3.24548e-01	-1.08941e+00	-3.08749e-01	-1.11117e+00	-2.75601e-01
-1.84615e+00	-1.15395e+00	-2.23810e-01	-1.11943e+00	-2.09726e-01	-1.13664e+00	-1.77119e-01
-1.82051e+00	-1.16786e+00	-1.17549e-01	-1.13313e+00	-1.05317e-01	-1.14605e+00	-7.39343e-02
-1.79487e+00	-1.16484e+00	-7.29986e-03	-1.13010e+00	2.95300e-03	-1.13932e+00	3.24604e-02
-1.76923e+00	-1.14498e+00	1.05413e-01	-1.11026e+00	1.13563e-01	-1.11657e+00	1.40598e-01
-1.74359e+00	-1.10859e+00	2.19089e-01	-1.07393e+00	2.25018e-01	-1.07811e+00	2.49059e-01
-1.71795e+00	-1.05614e+00	3.32265e-01	-1.02177e+00	3.35860e-01	-1.02438e+00	3.56480e-01
-1.69231e+00	-9.88284e-01	4.43528e-01	-9.54692e-01	4.44677e-01	-9.55928e-01	4.61560e-01
-1.66667e+00	-9.05818e-01	5.51515e-01	-8.73741e-01	5.50110e-01	-8.73445e-01	5.63057e-01
-1.64103e+00	-8.09656e-01	6.54923e-01	-7.79971e-01	6.50866e-01	-7.77721e-01	6.59789e-01
-1.61538e+00	-7.00807e-01	7.52513e-01	-6.74312e-01	7.45749e-01	-6.69652e-01	7.50634e-01
-1.58974e+00	-5.80355e-01	8.43106e-01	-5.57702e-01	8.33524e-01	-5.50255e-01	8.34505e-01
-1.56410e+00	-4.49457e-01	9.25595e-01	-4.30894e-01	9.13141e-01	-4.20678e-01	9.10354e-01
-1.53846e+00	-3.09351e-01	9.98938e-01	-2.94704e-01	9.83584e-01	-2.82178e-01	9.77194e-01
-1.51282e+00	-1.61366e-01	1.06216e+00	-1.50093e-01	1.04392e+00	-1.36094e-01	1.03412e+00
-1.48718e+00	-6.92709e-03	1.11436e+00	1.70408e-03	1.09316e+00	1.61535e-02	1.08029e+00
-1.46154e+00	1.52459e-01	1.15473e+00	1.59230e-01	1.13055e+00	1.73071e-01	1.11495e+00
-1.43590e+00	3.15222e-01	1.18252e+00	3.20539e-01	1.15547e+00	3.33106e-01	1.13740e+00
-1.41026e+00	4.79737e-01	1.19710e+00	4.83610e-01	1.16730e+00	4.94671e-01	1.14704e+00
-1.38462e+00	6.44342e-01	1.19790e+00	6.46391e-01	1.16554e+00	6.56155e-01	1.14336e+00
-1.35897e+00	8.07387e-01	1.18446e+00	8.07007e-01	1.14977e+00	8.15923e-01	1.12591e+00
-1.33333e+00	9.67280e-01	1.15643e+00	9.63636e-01	1.11969e+00	9.72321e-01	1.09446e+00
-1.30769e+00	1.12249e+00	1.11356e+00	1.11492e+00	1.07508e+00	1.12370e+00	1.04887e+00
-1.28205e+00	1.27150e+00	1.05569e+00	1.25967e+00	1.01585e+00	1.26844e+00	9.89137e-01
-1.25641e+00	1.41280e+00	9.82790e-01	1.39680e+00	9.42025e-01	1.40496e+00	9.15350e-01
-1.23077e+00	1.54485e+00	8.94939e-01	1.52520e+00	8.53741e-01	1.53168e+00	8.27690e-01
-1.20513e+00	1.66609e+00	7.92351e-01	1.64354e+00	7.51267e-01	1.64711e+00	7.26429e-01
-1.17949e+00	1.77492e+00	6.75387e-01	1.75020e+00	6.35010e-01	1.74976e+00	6.11937e-01
-1.15385e+00	1.86969e+00	5.44576e-01	1.84331e+00	5.05533e-01	1.83816e+00	4.84714e-01
-1.12821e+00	1.94878e+00	4.00630e-01	1.92078e+00	3.63572e-01	1.91085e+00	3.45421e-01
-1.10256e+00	2.01052e+00	2.44466e-01	1.98053e+00	2.09994e-01	1.96640e+00	1.94896e-01
-1.07692e+00	2.05324e+00	7.72305e-02	2.02061e+00	4.60725e-02	2.00337e+00	3.41764e-02
-1.05128e+00	2.07532e+00	-9.96810e-02	2.03942e+00	-1.26862e-01	2.02038e+00	-1.35475e-01
-1.02564e+00	2.07518e+00	-2.84606e-01	2.03576e+00	-3.07158e-01	2.01603e+00	-3.12539e-01
-1.00000e+00	2.05130e+00	-4.75594e-01	2.00879e+00	-4.92895e-01	1.98902e+00	-4.95221e-01
-9.74359e-01	2.00228e+00	-6.70397e-01	1.95788e+00	-6.81865e-01	1.93817e+00	-6.81442e-01
-9.48718e-01	1.92688e+00	-8.66456e-01	1.88250e+00	-8.71527e-01	1.86236e+00	-8.68834e-01
-9.23077e-01	1.82407e+00	-1.06090e+00	1.78204e+00	-1.05909e+00	1.76069e+00	-1.05471e+00
-8.97436e-01	1.69310e+00	-1.25054e+00	1.65573e+00	-1.24147e+00	1.63251e+00	-1.23607e+00
-8.71795e-01	1.53355e+00	-1.43189e+00	1.50274e+00	-1.41529e+00	1.47744e+00	-1.40961e+00
-8.46154e-01	1.34543e+00	-1.60120e+00	1.32235e+00	-1.57693e+00	1.29548e+00	-1.57177e+00
-8.20513e-01	1.12925e+00	-1.75445e+00	1.11427e+00	-1.72253e+00	1.08706e+00	-1.71871e+00
-7.94872e-01	8.86079e-01	-1.88744e+00	8.78989e-01	-1.84804e+00	8.53165e-01	-1.84636e+00
-7.69231e-01	6.17656e-01	-1.99582e+00	6.18034e-01	-1.94929e+00	5.95350e-01	-1.95050e+00
-7.43590e-01	3.26462e-01	-2.07518e+00	3.34146e-01	-2.02203e+00	3.15840e-01	-2.02684e+00
-7.17949e-01	1.57558e-02	-2.12114e+00	3.12306e-02	-2.06202e+00	1.75914e-02	-2.07103e+00
-6.92308e-01	-3.10364e-01	-2.12943e+00	-2.85827e-01	-2.06517e+00	-2.95644e-01	-2.07883e+00
-6.66667e-01	-6.46913e-01	-2.09608e+00	-6.11450e-01	-2.02765e+00	-6.19282e-01	-2.04625e+00
-6.41026e-01	-9.88065e-01	-2.01749e+00	-9.39705e-01	-1.94600e+00	-9.47908e-01	-1.96967e+00
-6.15385e-01	-1.32723e+00	-1.89064e+00	-1.26451e+00	-1.81733e+00	-1.27529e+00	-1.84600e+00
-5.89744e-01	-1.65707e+00	-1.71319e+00	-1.57964e+00	-1.63941e+00	-1.59436e+00	-1.67290e+00
-5.64103e-01	-1.96961e+00	-1.48368e+00	-1.87855e+00	-1.41086e+00	-1.89733e+00	-1.44894e+00
-5.38462e-01	-2.25630e+00	-1.20162e+00	-2.15397e+00	-1.13123e+00	-2.17580e+00	-1.17368e+00
-5.12821e-01	-2.50812e+00	-8.67597e-01	-2.39739e+00	-8.01131e-01	-2.42090e+00	-8.47673e-01
-4.87179e-01	-2.71553e+00	-4.83365e-01	-2.59875e+00	-4.22243e-01	-2.62323e+00	-4.72655e-01
-4.61538e-01	-2.86856e+00	-5.18564e-02	-2.74629e+00	2.55972e-03	-2.77296e+00	-5.15477e-02
-4.35897e-01	-2.95669e+00	4.22833e-01	-2.82688e+00	4.69313e-01	-2.85970e+00	4.11587e-01
-4.10256e-01	-2.96810e+00	9.35499e-01	-2.82685e+00	9.72994e-01	-2.87178e+00	9.11557e-01
-3.84615e-01	-2.88876e+00	1.47993e+00	-2.73329e+00	1.50756e+00	-2.79526e+00	1.44210e+00
-3.58974e-01	-2.70318e+00	2.04901e+00	-2.53566e+00	2.06609e+00	-2.61476e+00	1.99618e+00
-3.33333e-01	-2.39803e+00	2.63488e+00	-2.22751e+00	2.64091e+00	-2.31702e+00	2.56638e+00
-3.07692e-01	-1.96719e+00	3.22909e+00	-1.80805e+00	3.22377e+00	-1.89591e+00	3.14499e+00
-2.82051e-01	-1.41509e+00	3.82276e+00	-1.28323e+00	3.80601e+00	-1.35571e+00	3.72396e+00
-2.56410e-01	-7.57056e-01	4.40676e+00	-6.66171e-01	4.37871e+00	-7.11489e-01	4.29491e+00
-2.30769e-01	-1.74631e-02	4.97189e+00	2.31818e-02	4.93292e+00	1.26901e-02	4.84928e+00
-2.05128e-01	7.72930e-01	5.50910e+00	7.59119e-01	5.45980e+00	7.86481e-01	5.37844e+00
-1.79487e-01	1.57977e+00	6.00962e+00	1.51183e+00	5.95081e+00	1.57603e+00	5.87387e+00
-1.53846e-01	2.36778e+00	6.46520e+00	2.24941e+00	6.39791e+00	2.34654e+00	6.32735e+00
-1.28205e-01	3.10291e+00	6.86823e+00	2.93994e+00	6.79365e+00	3.06442e+00	6.73125e+00
-1.02564e-01	3.75395e+00	7.21195e+00	3.55354e+00	7.13144e+00	3.69892e+00	7.07862e+00
-7.69231e-02	4.29377e+00	7.49053e+00	4.06384e+00	7.40556e+00	4.22338e+00	7.36337e+00
-5.12821e-02	4.70039e+00	7.69925e+00	4.44928e+00	7.61135e+00	4.61618e+00	7.58045e+00
-2.56410e-02	4.95757e+00	7.83456e+00	4.69390e+00	7.74528e+00	4.86139e+00	7.72595e+00
0.00000e+00	5.05523e+00	7.89419e+00	4.78773e+00	7.80507e+00	4.94919e+00	7.79718e+00
2.56410e-02	4.98973e+00	7.87717e+00	4.72462e+00	7.78850e+00	4.87617e+00	7.79273e+00
5.12821e-02	4.76399e+00	7.78385e+00	4.51005e+00	7.69712e+00	4.64536e+00	7.71247e+00
7.69231e-02	4.38742e+00	7.61590e+00	4.15330e+00	7.53261e+00	4.26618e+00	7.55763e+00
1.02564e-01	3.87560e+00	7.37631e+00	3.66970e+00	7.29786e+00	3.75420e+00	7.33074e+00
1.28205e-01	3.24993e+00	7.06925e+00	3.08026e+00	6.99700e+00	3.13075e+00	7.03553e+00
1.53846e-01	2.53701e+00	6.70005e+00	2.41084e+00	6.63523e+00	2.42221e+00	6.67693e+00
1.79487e-01	1.76761e+00	6.27507e+00	1.69091e+00	6.21873e+00	1.65911e+00	6.26094e+00
2.05128e-01	9.75460e-01	5.80154e+00	9.52057e-01	5.75456e+00	8.74913e-01	5.79457e+00
2.30769e-01	1.95608e-01	5.28742e+00	2.25962e-01	5.25046e+00	1.04350e-01	5.28563e+00
2.56410e-01	-5.37708e-01	4.74125e+00	-4.57675e-01	4.71475e+00	-6.18725e-01	4.74263e+00
2.82051e-01	-1.19373e+00	4.17192e+00	-1.07315e+00	4.15609e+00	-1.26389e+00	4.17468e+00
3.07692e-01	-1.74797e+00	3.58856e+00	-1.60042e+00	3.58336e+00	-1.80694e+00	3.59127e+00
3.33333e-01	-2.18489e+00	3.00026e+00	-2.02616e+00	3.00546e+00	-2.23260e+00	3.00202e+00
3.58974e-01	-2.49974e+00	2.41596e+00	-2.34416e+00	2.43112e+00	-2.53634e+00	2.41642e+00
3.84615e-01	-2.69829e+00	1.84421e+00	-2.55481e+00	1.86872e+00	-2.72402e+00	1.84353e+00
4.10256e-01	-2.79341e+00	1.29307e+00	-2.66412e+00	1.32613e+00	-2.80854e+00	1.29162e+00
4.35897e-01	-2.80007e+00	7.69856e-01	-2.68216e+00	8.10563e-01	-2.80499e+00	7.67872e-01
4.61538e-01	-2.73179e+00	2.81087e-01	-2.62130e+00	3.28366e-01	-2.72694e+00	2.78569e-01
4.87179e-01	-2.59978e+00	-1.67705e-01	-2.49463e+00	-1.15061e-01	-2.58573e+00	-1.70908e-01
5.12821e-01	-2.41398e+00	-5.72051e-01	-2.31467e+00	-5.15338e-01	-2.39139e+00	-5.76184e-01
5.38462e-01	-2.18375e+00	-9.28612e-01	-2.09259e+00	-8.69151e-01	-2.15343e+00	-9.34005e-01
5.64103e-01	-1.91803e+00	-1.23520e+00	-1.83784e+00	-1.17434e+00	-1.88093e+00	-1.24222e+00
5.89744e-01	-1.62527e+00	-1.49077e+00	-1.55833e+00	-1.42982e+00	-1.58248e+00	-1.49978e+00
6.15385e-01	-1.31345e+00	-1.69534e+00	-1.26079e+00	-1.63554e+00	-1.26623e+00	-1.70672e+00
6.41026e-01	-9.90068e-01	-1.84989e+00	-9.51270e-01	-1.79238e+00	-9.39752e-01	-1.86405e+00
6.66667e-01	-6.62028e-01	-1.95627e+00	-6.35564e-01	-1.90206e+00	-6.09962e-01	-1.97350e+00
6.92308e-01	-3.35574e-01	-2.01702e+00	-3.19416e-01	-1.96698e+00	-2.83004e-01	-2.03746e+00
7.17949e-01	-1.62859e-02	-2.03526e+00	-8.51699e-03	-1.99014e+00	3.57261e-02	-2.05890e+00
7.43590e-01	2.90991e-01	-2.01454e+00	2.91689e-01	-1.97493e+00	3.41581e-01	-2.04123e+00
7.69231e-01	5.82181e-01	-1.95871e+00	5.76329e-01	-1.92506e+00	6.30663e-01	-1.98816e+00
7.94872e-01	8.53929e-01	-1.87180e+00	8.41396e-01	-1.84440e+00	8.99786e-01	-1.90358e+00
8.20513e-01	1.10354e+00	-1.75793e+00	1.08393e+00	-1.73694e+00	1.14642e+00	-1.79158e+00
8.46154e-01	1.32895e+00	-1.62121e+00	1.30206e+00	-1.60665e+00	1.36861e+00	-1.65624e+00
8.71795e-01	1.52867e+00	-1.46569e+00	1.49488e+00	-1.45745e+00	1.56495e+00	-1.50158e+00
8.97436e-01	1.70169e+00	-1.29530e+00	1.66216e+00	-1.29313e+00	1.73450e+00	-1.33151e+00
9.23077e-01	1.84743e+00	-1.11377e+00	1.80405e+00	-1.11736e+00	1.87677e+00	-1.14985e+00
9.48718e-01	1.96571e+00	-9.24637e-01	1.92075e+00	-9.33566e-01	1.99158e+00	-9.60158e-01
9.74359e-01	2.05666e+00	-7.31223e-01	2.01241e+00	-7.45014e-01	2.07908e+00	-7.65810e-01
1.00000e+00	2.12071e+00	-5.36587e-01	2.07899e+00	-5.54705e-01	2.13969e+00	-5.69937e-01
1.02564e+00	2.15848e+00	-3.43539e-01	2.12044e+00	-3.65446e-01	2.17406e+00	-3.75434e-01
1.05128e+00	2.17086e+00	-1.54623e-01	2.13682e+00	-1.79763e-01	2.18304e+00	-1.84931e-01
1.07692e+00	2.15886e+00	2.78736e-02	2.12847e+00	7.35438e-05	2.16760e+00	-7.91535e-04
1.10256e+00	2.12367e+00	2.01924e-01	2.09621e+00	1.72030e-01	2.12892e+00	1.74871e-01
1.12821e+00	2.06661e+00	3.65753e-01	2.04128e+00	3.34382e-01	2.06829e+00	3.40198e-01
1.15385e+00	1.98911e+00	5.17826e-01	1.96542e+00	4.85445e-01	1.98710e+00	4.93582e-01
1.17949e+00	1.89269e+00	6.56845e-01	1.87061e+00	6.23960e-01	1.88685e+00	6.33669e-01
1.20513e+00	1.77899e+00	7.81732e-01	1.75888e+00	7.48815e-01	1.76918e+00	7.59347e-01
1.23077e+00	1.64969e+00	8.91623e-01	1.63223e+00	8.59100e-01	1.63581e+00	8.69734e-01
1.25641e+00	1.50655e+00	9.85853e-01	1.49242e+00	9.54103e-01	1.48857e+00	9.64175e-01
1.28205e+00	1.35139e+00	1.06395e+00	1.34106e+00	1.03329e+00	1.32936e+00	1.04225e+00
1.30769e+00	1.18605e+00	1.12562e+00	1.17959e+00	1.09633e+00	1.16022e+00	1.10377e+00
1.33333e+00	1.01244e+00	1.17076e+00	1.00950e+00	1.14304e+00	9.83272e-01	1.14871e+00
1.35897e+00	8.32505e-01	1.19940e+00	8.32452e-01	1.17342e+00	8.00675e-01	1.17726e+00
1.38462e+00	6.48261e-01	1.21175e+00	6.50282e-01	1.18763e+00	6.14661e-01	1.18972e+00
1.41026e+00	4.61817e-01	1.20818e+00	4.65369e-01	1.18598e+00	4.27472e-01	1.18652e+00
1.43590e+00	2.75360e-01	1.18920e+00	2.80129e-01	1.16896e+00	2.41327e-01	1.16818e+00
1.46154e+00	9.10952e-02	1.15544e+00	9.71676e-02	1.13720e+00	5.84030e-02	1.13531e+00
1.48718e+00	-8.88115e-02	1.10773e+00	-8.09527e-02	1.09147e+00	-1.19175e-01	1.08872e+00
1.51282e+00	-2.62270e-01	1.04698e+00	-2.51738e-01	1.03260e+00	-2.89363e-01	1.02932e+00
1.53846e+00	-4.27283e-01	9.74245e-01	-4.13250e-01	9.61627e-01	-4.50227e-01	9.58153e-01
1.56410e+00	-5.81982e-01	8.90706e-01	-5.63822e-01	8.79821e-01	-5.99970e-01	8.76360e-01
1.58974e+00	-7.24645e-01	7.97627e-01	-7.02112e-01	7.88444e-01	-7.36948e-01	7.85194e-01
1.61538e+00	-8.53710e-01	6.96366e-01	-8.26989e-01	6.88848e-01	-8.59683e-01	6.85975e-01
1.64103e+00	-9.67768e-01	5.88354e-01	-9.37464e-01	5.82418e-01	-9.66884e-01	5.80092e-01
1.66667e+00	-1.06556e+00	4.75078e-01	-1.03244e+00	4.70735e-01	-1.05748e+00	4.69020e-01
1.69231e+00	-1.14601e+00	3.58081e-01	-1.11091e+00	3.55311e-01	-1.13062e+00	3.54308e-01
1.71795e+00	-1.20818e+00	2.38945e-01	-1.17185e+00	2.37746e-01	-1.18564e+00	2.37552e-01
1.74359e+00	-1.25139e+00	1.19291e-01	-1.21432e+00	1.19675e-01	-1.22208e+00	1.20378e-01
1.76923e+00	-1.27518e+00	7.68932e-04	-1.23760e+00	2.75689e-03	-1.23969e+00	4.44075e-03
1.79487e+00	-1.27933e+00	-1.14957e-01	-1.24134e+00	-1.11337e-01	-1.23843e+00	-1.08603e-01
1.82051e+00	-1.26391e+00	-2.26222e-01	-1.22559e+00	-2.20941e-01	-1.21850e+00	-2.17111e-01
1.84615e+00	-1.22928e+00	-3.31381e-01	-1.19089e+00	-3.24413e-01	-1.18033e+00	-3.19473e-01
1.87179e+00	-1.17609e+00	-4.28833e-01	-1.13818e+00	-4.20162e-01	-1.12462e+00	-4.14132e-01
1.89744e+00	-1.10530e+00	-5.17048e-01	-1.06874e+00	-5.06700e-01	-1.05235e+00	-4.99603e-01
1.92308e+00	-1.01820e+00	-5.94594e-01	-9.84161e-01	-5.82545e-01	-9.64780e-01	-5.74506e-01
1.94872e+00	-9.16369e-01	-6.60172e-01	-8.86114e-01	-6.46452e-01	-8.63456e-01	-6.37597e-01
1.97436e+00	-8.01695e-01	-7.12642e-01	-7.76402e-01	-6.97306e-01	-7.50203e-01	-6.87793e-01
2.00000e+00	-6.76344e-01	-7.51055e-01	-6.56918e-01	-7.34186e-01	-6.27101e-01	-7.24191e-01
2.02564e+00	-5.42726e-01	-7.74680e-01	-5.29685e-01	-7.56389e-01	-4.96455e-01	-7.46102e-01
2.05128e+00	-4.03461e-01	-7.83027e-01	-3.96916e-01	-7.63456e-01	-3.60777e-01	-7.53079e-01
2.07692e+00	-2.61333e-01	-7.75862e-01	-2.61052e-01	-7.55185e-01	-2.22733e-01	-7.44925e-01
2.10256e+00	-1.19231e-01	-7.53227e-01	-1.24782e-01	-7.31646e-01	-8.50854e-02	-7.21697e-01
2.12821e+00	1.99107e-02	-7.15440e-01	9.05066e-03	-6.93164e-01	4.93541e-02	-6.83729e-01
2.15385e+00	1.53169e-01	-6.63101e-01	1.37336e-01	-6.40391e-01	1.77783e-01	-6.31632e-01
2.17949e+00	2.77708e-01	-5.97086e-01	2.57147e-01	-5.74202e-01	2.97468e-01	-5.66278e-01
2.20513e+00	3.90840e-01	-5.18535e-01	3.65677e-01	-4.95745e-01	4.05814e-01	-4.88785e-01
2.23077e+00	4.90091e-01	-4.28838e-01	4.60431e-01	-4.06409e-01	5.00418e-01	-4.00515e-01
2.25641e+00	5.73263e-01	-3.29619e-01	5.39316e-01	-3.07809e-01	5.79125e-01	-3.03052e-01
2.28205e+00	6.38491e-01	-2.22704e-01	6.00691e-01	-2.01760e-01	6.40077e-01	-1.98161e-01
2.30769e+00	6.84290e-01	-1.10103e-01	6.43353e-01	-9.02484e-02	6.81765e-01	-8.77692e-02
2.33333e+00	7.09592e-01	6.02744e-03	6.66505e-01	2.45941e-02	7.03076e-01	2.60576e-02
2.35897e+00	7.13765e-01	1.23416e-01	6.69698e-01	1.40527e-01	7.03327e-01	1.41143e-01
2.38462e+00	6.96626e-01	2.39716e-01	6.52794e-01	2.55281e-01	6.82295e-01	2.55233e-01
2.41026e+00	6.58431e-01	3.52549e-01	6.15985e-01	3.66424e-01	6.40253e-01	3.66026e-01
2.43590e+00	5.99876e-01	4.59554e-01	5.59795e-01	4.71675e-01	5.77968e-01	4.71198e-01
2.46154e+00	5.22106e-01	5.58429e-01	4.85145e-01	5.68771e-01	4.96676e-01	5.68475e-01
2.48718e+00	4.26704e-01	6.46987e-01	3.93404e-01	6.55564e-01	3.98037e-01	6.55689e-01
2.51282e+00	3.15664e-01	7.23209e-01	2.86427e-01	7.30076e-01	2.84108e-01	7.30837e-01
2.53846e+00	1.91334e-01	7.85295e-01	1.66538e-01	7.90542e-01	1.57299e-01	7.92131e-01
2.56410e+00	5.63626e-02	8.31716e-01	3.64665e-02	8.35466e-01	2.03008e-02	8.38041e-01
2.58974e+00	-8.63651e-02	8.61254e-01	-1.00771e-01	8.63655e-01	-1.23974e-01	8.67346e-01
2.61538e+00	-2.33808e-01	8.73032e-01	-2.42018e-01	8.74256e-01	-2.72459e-01	8.79165e-01
2.64103e+00	-3.82851e-01	8.66546e-01	-3.84184e-01	8.66773e-01	-4.22015e-01	8.72968e-01
2.66667e+00	-5.30386e-01	8.41669e-01	-5.24156e-01	8.41092e-01	-5.69529e-01	8.48584e-01
2.69231e+00	-6.73385e-01	7.98658e-01	-6.59212e-01	7.97478e-01	-7.11972e-01	8.06209e-01
2.71795e+00	-8.08948e-01	7.38142e-01	-7.86841e-01	7.36558e-01	-8.46449e-01	7.46406e-01
2.74359e+00	-9.34356e-01	6.61100e-01	-9.04778e-01	6.59312e-01	-9.70253e-01	6.70095e-01
2.76923e+00	-1.04711e+00	5.68841e-01	-1.01097e+00	5.67042e-01	-1.08092e+00	5.78523e-01
2.79487e+00	-1.14498e+00	4.62969e-01	-1.10353e+00	4.61349e-01	-1.17625e+00	4.73251e-01
2.82051e+00	-1.22605e+00	3.45352e-01	-1.18072e+00	3.44084e-01	-1.25436e+00	3.56115e-01
2.84615e+00	-1.28872e+00	2.18079e-01	-1.24097e+00	2.17321e-01	-1.31372e+00	2.29185e-01
2.87179e+00	-1.33177e+00	8.34241e-02	-1.28288e+00	8.33091e-02	-1.35316e+00	9.47142e-02
2.89744e+00	-1.35436e+00	-5.62014e-02	-1.30543e+00	-5.56185e-02	-1.37190e+00	-4.48928e-02
2.92308e+00	-1.35606e+00	-1.98294e-01	-1.30789e+00	-1.96877e-01	-1.36956e+00	-1.87128e-01
2.94872e+00	-1.33682e+00	-3.40304e-01	-1.29006e+00	-3.37993e-01	-1.34618e+00	-3.29436e-01
2.97436e+00	-1.29702e+00	-4.79683e-01	-1.25221e+00	-4.76443e-01	-1.30219e+00	-4.69264e-01
3.00000e+00	-1.23741e+00	-6.13932e-01	-1.19509e+00	-6.09744e-01	-1.23841e+00	-6.04094e-01
3.02564e+00	-1.15913e+00	-7.40643e-01	-1.11961e+00	-7.35346e-01	-1.15605e+00	-7.31497e-01
3.05128e+00	-1.06368e+00	-8.57545e-01	-1.02764e+00	-8.51089e-01	-1.05666e+00	-8.49183e-01
3.07692e+00	-9.52853e-01	-9.62547e-01	-9.21002e-01	-9.54912e-01	-9.42131e-01	-9.55040e-01
3.10256e+00	-8.28776e-01	-1.05377e+00	-8.01668e-01	-1.04497e+00	-8.14626e-01	-1.04717e+00
3.12821e+00	-6.93807e-01	-1.12960e+00	-6.71718e-01	-1.11971e+00	-6.76568e-01	-1.12391e+00
3.15385e+00	-5.50515e-01	-1.18869e+00	-5.33515e-01	-1.17776e+00	-5.30580e-01	-1.18392e+00
3.17949e+00	-4.01631e-01	-1.23002e+00	-3.89409e-01	-1.21818e+00	-3.79440e-01	-1.22615e+00
3.20513e+00	-2.49994e-01	-1.25288e+00	-2.41967e-01	-1.24031e+00	-2.26036e-01	-1.24988e+00
3.23077e+00	-9.84984e-02	-1.25695e+00	-9.39246e-02	-1.24383e+00	-7.32977e-02	-1.25477e+00
3.25641e+00	4.99639e-02	-1.24224e+00	5.18372e-02	-1.22881e+00	7.58584e-02	-1.24083e+00
3.28205e+00	1.92563e-01	-1.20915e+00	1.92363e-01	-1.19566e+00	2.18581e-01	-1.20848e+00
3.30769e+00	3.26591e-01	-1.15844e+00	3.24731e-01	-1.14515e+00	3.52148e-01	-1.15849e+00
3.33333e+00	4.49529e-01	-1.09122e+00	4.46186e-01	-1.07841e+00	4.74042e-01	-1.09200e+00
3.35897e+00	5.59109e-01	-1.00896e+00	5.54274e-01	-9.96913e-01	5.82007e-01	-1.01051e+00
3.38462e+00	6.53386e-01	-9.13440e-01	6.46995e-01	-9.02403e-01	6.74113e-01	-9.15799e-01
3.41026e+00	7.30799e-01	-8.06715e-01	7.22746e-01	-7.96998e-01	7.48825e-01	-8.09953e-01
3.43590e+00	7.90212e-01	-6.91080e-01	7.80559e-01	-6.82941e-01	8.05049e-01	-6.95255e-01
3.46154e+00	8.30942e-01	-5.69003e-01	8.19946e-01	-5.62672e-01	8.42153e-01	-5.74168e-01
3.48718e+00	8.52763e-01	-4.43062e-01	8.40889e-01	-4.38733e-01	8.59974e-01	-4.49270e-01
3.51282e+00	8.55904e-01	-3.15869e-01	8.43781e-01	-3.13692e-01	8.58823e-01	-3.23174e-01
3.53846e+00	8.41041e-01	-1.90000e-01	8.29360e-01	-1.90078e-01	8.39468e-01	-1.98458e-01
3.56410e+00	8.09264e-01	-6.79238e-02	7.98670e-01	-7.03071e-02	8.03099e-01	-7.75913e-02
3.58974e+00	7.62023e-01	4.80680e-02	7.53032e-01	4.33795e-02	7.51278e-01	3.71302e-02
3.61538e+00	7.01081e-01	1.55914e-01	6.94032e-01	1.48969e-01	6.85880e-01	1.43651e-01
3.64103e+00	6.28449e-01	2.53828e-01	6.23480e-01	2.44756e-01	6.09025e-01	2.40188e-01
3.66667e+00	5.46323e-01	3.40327e-01	5.43501e-01	3.29225e-01	5.23003e-01	3.25252e-01
3.69231e+00	4.57015e-01	4.14249e-01	4.56324e-01	4.01296e-01	4.30204e-01	3.97664e-01
3.71795e+00	3.62880e-01	4.74762e-01	3.64319e-01	4.60173e-01	3.33038e-01	4.56581e-01
3.74359e+00	2.66244e-01	5.21363e-01	2.69877e-01	5.05385e-01	2.33880e-01	5.01493e-01
3.76923e+00	1.69350e-01	5.53864e-01	1.75317e-01	5.36767e-01	1.35015e-01	5.32209e-01
3.79487e+00	7.43107e-02	5.72372e-01	8.27849e-02	5.54443e-01	3.85878e-02	5.48844e-01
3.82051e+00	-1.69264e-02	5.77268e-01	-5.80620e-03	5.58803e-01	-5.34337e-02	5.51803e-01
3.84615e+00	-1.02608e-01	5.69180e-01	-8.88152e-02	5.50474e-01	-1.39279e-01	5.41742e-01
3.87179e+00	-1.81192e-01	5.48949e-01	-1.64873e-01	5.30289e-01	-2.17396e-01	5.19538e-01
3.89744e+00	-2.51367e-01	5.17605e-01	-2.32881e-01	4.99251e-01	-2.86472e-01	4.86262e-01
3.92308e+00	-3.12051e-01	4.76331e-01	-2.91863e-01	4.58546e-01	-3.45441e-01	4.43147e-01
3.94872e+00	-3.62405e-01	4.26440e-01	-3.41096e-01	4.09449e-01	-3.93480e-01	3.91552e-01
3.97436e+00	-4.01830e-01	3.69337e-01	-3.79973e-01	3.53338e-01	-4.30013e-01	3.32935e-01
4.00000e+00	-4.29962e-01	3.06501e-01	-4.08036e-01	2.91656e-01	-4.54715e-01	2.68820e-01
4.02564e+00	-4.46667e-01	2.39446e-01	-4.25000e-01	2.25886e-01	-4.67500e-01	2.00769e-01
4.05128e+00	-4.52032e-01	1.69705e-01	-4.30791e-01	1.57524e-01	-4.68506e-01	1.30357e-01
4.07692e+00	-4.46356e-01	9.87986e-02	-4.25578e-01	8.80592e-02	-4.58087e-01	5.91433e-02
4.10256e+00	-4.30131e-01	2.82119e-02	-4.09798e-01	1.89424e-02	-4.36807e-01	-1.13600e-02
4.12821e+00	-4.04030e-01	-4.06266e-02	-3.84138e-01	-4.84560e-02	-4.05410e-01	-7.97023e-02
4.15385e+00	-3.68886e-01	-1.06368e-01	-3.49537e-01	-1.12763e-01	-3.64806e-01	-1.44519e-01
4.17949e+00	-3.25675e-01	-1.67760e-01	-3.07084e-01	-1.72783e-01	-3.16052e-01	-2.04557e-01
4.20513e+00	-2.75490e-01	-2.23667e-01	-2.57979e-01	-2.27407e-01	-2.60331e-01	-2.58693e-01
4.23077e+00	-2.19523e-01	-2.73088e-01	-2.03468e-01	-2.75654e-01	-1.98928e-01	-3.05946e-01
4.25641e+00	-1.59039e-01	-3.15165e-01	-1.44796e-01	-3.16685e-01	-1.33203e-01	-3.45493e-01
4.28205e+00	-9.53516e-02	-3.49199e-01	-8.31847e-02	-3.49819e-01	-6.45684e-02	-3.76686e-01
4.30769e+00	-2.98014e-02	-3.74664e-01	-1.98413e-02	-3.74532e-01	5.52929e-03	-3.99064e-01
4.33333e+00	3.62687e-02	-3.91207e-01	4.40296e-02	-3.90477e-01	7.56424e-02	-4.12348e-01
4.35897e+00	1.01532e-01	-3.98658e-01	1.07206e-01	-3.97481e-01	1.44346e-01	-4.16445e-01
4.38462e+00	1.64698e-01	-3.97029e-01	1.68461e-01	-3.95549e-01	2.10261e-01	-4.11451e-01
4.41026e+00	2.24527e-01	-3.86514e-01	2.26488e-01	-3.84868e-01	2.72086e-01	-3.97630e-01
4.43590e+00	2.79856e-01	-3.67484e-01	2.80075e-01	-3.65802e-01	3.28619e-01	-3.75407e-01
4.46154e+00	3.29634e-01	-3.40479e-01	3.28074e-01	-3.38881e-01	3.78791e-01	-3.45369e-01
4.48718e+00	3.72953e-01	-3.06198e-01	3.69484e-01	-3.04791e-01	4.21697e-01	-3.08260e-01
4.51282e+00	4.09068e-01	-2.65484e-01	4.03441e-01	-2.64325e-01	4.56604e-01	-2.64958e-01
4.53846e+00	4.37410e-01	-2.19296e-01	4.29422e-01	-2.18414e-01	4.82974e-01	-2.16449e-01
4.56410e+00	4.57601e-01	-1.68685e-01	4.47202e-01	-1.68157e-01	5.00468e-01	-1.63803e-01
4.58974e+00	4.69453e-01	-1.14763e-01	4.56747e-01	-1.14643e-01	5.08948e-01	-1.08143e-01
4.61538e+00	4.72965e-01	-5.86773e-02	4.58215e-01	-5.89949e-02	5.08470e-01	-5.06141e-02
4.64103e+00	4.68306e-01	-1.57446e-03	4.51905e-01	-2.31276e-03	4.99276e-01	7.64384e-03
4.66667e+00	4.55795e-01	5.54260e-02	4.38221e-01	5.42598e-02	4.81793e-01	6.55203e-02
4.69231e+00	4.35884e-01	1.11256e-01	4.17623e-01	1.09695e-01	4.56608e-01	1.21954e-01
4.71795e+00	4.09145e-01	1.64916e-01	3.90623e-01	1.63011e-01	4.24435e-01	1.75954e-01
4.74359e+00	3.76252e-01	2.15492e-01	3.57800e-01	2.13307e-01	3.86087e-01	2.26616e-01
4.76923e+00	3.37965e-01	2.62164e-01	3.19808e-01	2.59783e-01	3.42456e-01	2.73136e-01
4.79487e+00	2.95112e-01	3.04219e-01	2.77397e-01	3.01736e-01	2.94485e-01	3.14815e-01
4.82051e+00	2.48563e-01	3.41054e-01	2.31418e-01	3.38574e-01	2.43139e-01	3.51072e-01
4.84615e+00	1.99215e-01	3.72184e-01	1.82804e-01	3.69817e-01	1.89392e-01	3.81447e-01
4.87179e+00	1.47974e-01	3.97240e-01	1.32536e-01	3.95097e-01	1.34215e-01	4.05602e-01
4.89744e+00	9.57302e-02	4.15975e-01	8.15749e-02	4.14163e-01	7.85470e-02	4.23319e-01
4.92308e+00	4.33505e-02	4.28253e-01	3.08873e-02	4.26858e-01	2.32887e-02	4.34498e-01
4.94872e+00	-8.33974e-03	4.34055e-01	-1.87185e-02	4.33154e-01	-3.07135e-02	4.39157e-01
4.97436e+00	-5.85667e-02	4.33465e-01	-6.65363e-02	4.33123e-01	-8.26758e-02	4.37420e-01
5.00000e+00	-1.06619e-01	4.26669e-01	-1.11985e-01	4.26932e-01	-1.31890e-01	4.29512e-01

